Search for dark matter in association with a Higgs boson decaying to $b$-quarks in $pp$ collisions at $\sqrt{s} = 13$ TeV with the ATLAS detector

A search for dark matter pair production in association with a Higgs boson decaying to a pair of bottom quarks is presented, using 3.2 $fb^{-1}$ of $pp$ collisions at a centre-of-mass energy of 13 TeV collected by the ATLAS detector at the LHC. The decay of the Higgs boson is reconstructed as a high-momentum $b\bar{b}$ system with either a pair of small-radius jets, or a single large-radius jet with substructure. The observed data are found to be consistent with the expected backgrounds. Results are interpreted using a simplified model with a $Z'$ gauge boson mediating the interaction between dark matter and the Standard Model as well as a two-Higgs-doublet model containing an additional $Z'$ boson which decays to a Standard Model Higgs boson and a new pseudoscalar Higgs boson, the latter decaying into a pair of dark matter particles.

==> Metadata.txt <==
Search for dark matter in association with a Higgs boson decaying to b-quarks in pp collisions at sqrt_s = 13 TeV with the ATLAS detector

A search for dark matter pair production in association with a Higgs
boson decaying to a pair of bottom quarks is presented, using 3.2/fb of pp collisions at a centre-of-mass energy of 13 TeV
collected by the ATLAS detector at the LHC. The decay of the Higgs
boson is reconstructed as a high-momentum bbbar system with
either a pair of small-radius jets, or a single large-radius jet with
substructure. The observed data are found to be consistent with the
expected backgrounds.  Results are interpreted using a simplified
model with a Z' gauge boson mediating the interaction between dark
matter and the Standard Model as well as a two-Higgs-doublet model
containing an additional Z' boson which decays to a Standard Model
Higgs boson and a new pseudoscalar Higgs boson, the latter decaying
into a pair of dark matter particles.

Comments: 36 pages in total, author list starting page 20, 4 figures, 2 tables, submitted to Phys. Lett. B. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2015-23/

CERN-EP-2016-181

Higgs boson,
dark matter,
bottom quarks,
jet substructure,
missing transverse momentum


